Cedar: A New Language for Expressive, Fast, Safe, and Analyzable Authorization (Extended Version)

Cedar is a new authorization policy language designed to be ergonomic, fast, safe, and analyzable. Rather than embed authorization logic in an application's code, developers can write that logic as Cedar policies and delegate access decisions to Cedar's evaluation engine. Cedar's simple and intuitive syntax supports common authorization use-cases with readable policies, naturally leveraging concepts from role-based, attribute-based, and relation-based access control models. Cedar's policy structure enables access requests to be decided quickly. Cedar's policy validator leverages optional typing to help policy writers avoid mistakes, but not get in their way. Cedar's design has been finely balanced to allow for a sound and complete logical encoding, which enables precise policy analysis, e.g., to ensure that when refactoring a set of policies, the authorized permissions do not change. We have modeled Cedar in the Lean programming language, and used Lean's proof assistant to prove important properties of Cedar's design. We have implemented Cedar in Rust, and released it open-source. Comparing Cedar to two open-source languages, OpenFGA and Rego, we find (subjectively) that Cedar has equally or more readable policies, but (objectively) performs far better.

==> results/gdrive-templates.csv <==
num_entities,unstructured_bytes,"cedar mean_dur_micros","cedar median_dur_micros","cedar p90_dur_micros","cedar p99_dur_micros","cedar % allows","cedar % denies","cedar mean_num_errors","cedar mean_context_attrs","cedaropt mean_dur_micros","cedaropt median_dur_micros","cedaropt p90_dur_micros","cedaropt p99_dur_micros","cedaropt % allows","cedaropt % denies","cedaropt mean_num_errors","cedaropt mean_context_attrs","openfga mean_dur_micros","openfga median_dur_micros","openfga p90_dur_micros","openfga p99_dur_micros","openfga % allows","openfga % denies","openfga mean_num_errors","openfga mean_context_attrs","rego mean_dur_micros","rego median_dur_micros","rego p90_dur_micros","rego p99_dur_micros","rego % allows","rego % denies","rego mean_num_errors","rego mean_context_attrs",mean_parents_of_Action,mean_parents_of_Document,mean_parents_of_Folder,mean_parents_of_Group,mean_parents_of_User,openfga mean_tuples
5,8192,8.919399999999962,9.026011037297598,12.837734617729058,17.473655984309403,0.15559999999999996,0.8443999999999972,0,0,7.02680000000003,6.999997367152118,8.00012055568856,10.74050980318756,0.15559999999999996,0.8443999999999972,0,0,98.66176000000057,88.91162486490863,164.2110897620213,275.4171999734809,0.15559999999999996,0.8443999999999972,0,0,0,0,0,0,0,0,0,0,0,0.2529999999999999,0.12100000000000005,0,0.24100000000000002,12.944999999999993
10,8192,22.828760000000294,22.93370803090791,30.884433966357737,38.32007489800102,0.17127999999999752,0.8287199999999931,0,0,7.494409999999967,6.99997177658218,9.891967844876323,14.135090603841643,0.17127999999999752,0.8287199999999931,0,0,113.45270999999937,95.61603308568262,190.0004006728353,354.8959534440725,0.17127999999999752,0.8287199999999931,0,0,0,0,0,0,0,0,0,0,0,0.6155000000000006,0.2409999999999998,0,0.49449999999999955,46.90500000000001
15,8192,47.18755999999953,47.56106891240849,62.87047915893254,79.00172916286175,0.18036000000000135,0.8196400000000015,0,0,7.989459999999988,7.9994272428783315,9.999600406153908,14.026307804038028,0.18036000000000135,0.8196400000000015,0,0,127.13979000000032,100.80780904655946,222.46102000550448,442.08410201218055,0.18036000000000135,0.8196400000000015,0,0,0,0,0,0,0,0,0,0,0,1.0333333333333348,0.4633333333333328,0,0.7323333333333335,102.985
20,8192,80.33468000000124,80.60691337302512,94.10049710184542,132.41378895110176,0.19974000000000203,0.8002600000000043,0,0,8.718329999999957,7.999872581319708,11.26265473827973,17.386569853171505,0.19974000000000203,0.8002600000000043,0,0,145.07098000000283,107.83897073809568,270.29567238600015,530.0637918148791,0.19974000000000203,0.8002600000000043,0,0,0,0,0,0,0,0,0,0,0,1.6119999999999997,0.6300000000000009,0,1.0092499999999993,180.03000000000006
30,8192,178.5475200000003,179.0353569299424,212.19330273677954,234.4162232520574,0.23924999999999935,0.760750000000005,0,0,10.497250000000077,9.003158692411432,15.001054803859562,24.876070593403277,0.23924999999999935,0.760750000000005,0,0,197.82371999999785,143.85320664794298,405.50080103509254,882.265862266818,0.23924999999999935,0.760750000000005,0,0,0,0,0,0,0,0,0,0,0,3.168000000000009,1.1809999999999987,0,1.4903333333333333,399.18999999999977
40,8192,311.5462699999984,312.91613591507456,356.780789692286,472.12479976459224,0.28088999999999364,0.7191099999999933,0,0,13.095610000000109,11.000045227358079,20.985027715379776,34.785693204707,0.28088999999999364,0.7191099999999933,0,0,279.6390000000016,173.73860744002192,635.6511881894367,1456.0506181821459,0.28088999999999364,0.7191099999999933,0,0,0,0,0,0,0,0,0,0,0,5.130625000000012,1.8057500000000017,0,2.0226249999999917,699.3100000000001
50,8192,495.1411000000029,494.80843629908543,543.8146469667075,553.92607042162,0.3255100000000032,0.6744900000000079,0,0,16.83113999999992,14.02088275949889,29.17018369300608,48.663810912216846,0.3255100000000032,0.6744900000000079,0,0,402.4306600000033,202.3405590423303,1002.8580565244872,2169.8028596294203,0.3255100000000032,0.6744900000000079,0,0,0,0,0,0,0,0,0,0,0,7.921700000000002,2.708300000000003,0,2.4715000000000007,1084.8349999999991


==> results/gdrive.csv <==
num_entities,unstructured_bytes,"cedar mean_dur_micros","cedar median_dur_micros","cedar p90_dur_micros","cedar p99_dur_micros","cedar % allows","cedar % denies","cedar mean_num_errors","cedar mean_context_attrs","cedaropt mean_dur_micros","cedaropt median_dur_micros","cedaropt p90_dur_micros","cedaropt p99_dur_micros","cedaropt % allows","cedaropt % denies","cedaropt mean_num_errors","cedaropt mean_context_attrs","openfga mean_dur_micros","openfga median_dur_micros","openfga p90_dur_micros","openfga p99_dur_micros","openfga % allows","openfga % denies","openfga mean_num_errors","openfga mean_context_attrs","rego mean_dur_micros","rego median_dur_micros","rego p90_dur_micros","rego p99_dur_micros","rego % allows","rego % denies","rego mean_num_errors","rego mean_context_attrs",mean_parents_of_Action,mean_parents_of_Document,mean_parents_of_Folder,mean_parents_of_Group,mean_parents_of_User,mean_parents_of_View,openfga mean_tuples
5,8192,4.346170000000003,4.000014416614424,5.0000007720422595,6.300741528925176,0.1565899999999974,0.8434099999999969,0,0,7.8671300000000235,7.99999246631783,9.43425760772374,10.951107813926129,0.1565899999999974,0.8434099999999969,0,0,100.3404099999999,89.11793319499675,166.2488454743068,283.4429528608801,0.1565899999999974,0.8434099999999969,0,0,87.66233999999935,75.58435857626573,99.6816938142105,390.76361921436563,0.1565899999999974,0.8434099999999969,0,0,0,0.9060000000000007,0.6600000000000006,0,0.2720000000000001,0.13599999999999998,13.28999999999999
10,8192,4.481599999999991,4.000019481068695,5.018280525661941,6.848477506918888,0.1644600000000002,0.8355400000000016,0,0,8.726340000000082,8.772548243832924,11.108277360716587,14.048504732226741,0.1644600000000002,0.8355400000000016,0,0,113.42088999999966,95.13442759073321,190.42193941097318,358.1971038782664,0.1644600000000002,0.8355400000000016,0,0,120.27942999999998,107.60904068955541,133.55302049648373,437.1776185113437,0.1644600000000002,0.8355400000000016,0,0,0,2.247000000000002,1.4669999999999979,0,0.5100000000000012,0.25500000000000056,47.65499999999998
15,8192,4.604689999999939,4.802785445455003,5.000076685233484,6.666455386605331,0.1650900000000003,0.8349100000000048,0,0,9.882829999999975,8.999979761772778,12.993400847240471,18.55159512541635,0.1650900000000003,0.8349100000000048,0,0,128.97993000000076,101.10232952228402,233.15405863549955,437.77985474554794,0.1650900000000003,0.8349100000000048,0,0,163.7029299999998,149.0208058141173,184.1845332089773,512.7689136858362,0.1650900000000003,0.8349100000000048,0,0,0,3.9906666666666664,2.553999999999992,0,0.761000000000001,0.3804999999999998,102.73500000000003
20,8192,4.723679999999987,4.999641144929564,6.634552057422643,9.503079884058794,0.17876999999999646,0.8212300000000027,0,0,11.570559999999904,10.577750753822558,16.784197599088063,26.983292845715273,0.17876999999999646,0.8212300000000027,0,0,148.1180099999978,108.94792391912432,276.78763497485573,565.0015062061188,0.17876999999999646,0.8212300000000027,0,0,215.9245900000003,196.3428353500554,239.76815946226367,636.6506792744169,0.17876999999999646,0.8212300000000027,0,0,0,6.394499999999995,3.798749999999997,0,0.9842499999999995,0.4921249999999993,178.92000000000007
30,8192,4.778940000000032,4.999956014744406,5.999999776047373,6.057921032356521,0.2083500000000009,0.791650000000005,0,0,16.77161999999987,14.62560355715704,28.59896560613501,46.87673465252788,0.2083500000000009,0.791650000000005,0,0,203.8793900000007,146.96418565033255,415.1323483838488,1007.1041396489123,0.2083500000000009,0.791650000000005,0,0,343.2696900000028,317.49995046732425,377.2805147335986,953.6722483405636,0.2083500000000009,0.791650000000005,0,0,0,13.84316666666663,7.245333333333323,0,1.5110000000000012,0.7554999999999987,398.77500000000015
40,8192,4.88683000000001,4.999913267817029,5.999987255236509,9.050815830024195,0.24648000000000078,0.753519999999992,0,0,25.825290000000425,21.94664883753268,46.88331333851197,76.32086180207777,0.24648000000000078,0.753519999999992,0,0,302.14917999999545,182.87223349800766,681.6343915377479,1833.4991192989355,0.24648000000000078,0.753519999999992,0,0,501.7079799999985,465.8847900892132,544.1036669317076,1370.4464990538509,0.24648000000000078,0.753519999999992,0,0,0,25.22187499999999,11.99762500000001,0,2.001249999999998,1.0006249999999992,698.8499999999996
50,8192,4.969349999999993,4.9999871161011855,6.000002681830914,8.718451009055853,0.289079999999999,0.7109200000000063,0,0,41.01281000000028,34.97338833051698,77.70198285727044,125.45967200675484,0.289079999999999,0.7109200000000063,0,0,463.4693400000014,218.96942379913688,1152.4441115376978,3011.6645836913976,0.289079999999999,0.7109200000000063,0,0,725.045650000003,676.0765654021087,789.7563978063847,1932.5645679812503,0.289079999999999,0.7109200000000063,0,0,0,42.2185999999998,19.066500000000026,0,2.5237000000000056,1.2618500000000001,1086.7800000000002


==> results/github-templates.csv <==
num_entities,unstructured_bytes,"cedar mean_dur_micros","cedar median_dur_micros","cedar p90_dur_micros","cedar p99_dur_micros","cedar % allows","cedar % denies","cedar mean_num_errors","cedar mean_context_attrs","cedaropt mean_dur_micros","cedaropt median_dur_micros","cedaropt p90_dur_micros","cedaropt p99_dur_micros","cedaropt % allows","cedaropt % denies","cedaropt mean_num_errors","cedaropt mean_context_attrs","openfga mean_dur_micros","openfga median_dur_micros","openfga p90_dur_micros","openfga p99_dur_micros","openfga % allows","openfga % denies","openfga mean_num_errors","openfga mean_context_attrs","rego mean_dur_micros","rego median_dur_micros","rego p90_dur_micros","rego p99_dur_micros","rego % allows","rego % denies","rego mean_num_errors","rego mean_context_attrs",mean_parents_of_Action,mean_parents_of_OrgPermission,mean_parents_of_Organization,mean_parents_of_Repository,mean_parents_of_Team,mean_parents_of_User,openfga mean_tuples
5,8192,6.801139999999965,7.002471410308406,11.535467127784388,12.51492558639079,0.07680000000000038,0.92320000000001,0,0,6.498769999999947,6.005499240941003,8.48781433769568,12.230290539928399,0.07680000000000038,0.92320000000001,0,0,243.00315000000046,234.6312482523633,367.07173628754174,734.3375559421456,0.07680000000000038,0.92320000000001,0,0,0,0,0,0,0,0,0,0,2,0,0.2450000000000001,0,0.11799999999999998,0.8279999999999995,13.064999999999994
10,8192,14.862800000000185,14.849841334707419,25.917985712068504,26.90718963737956,0.09498000000000063,0.9050199999999943,0,0,7.123179999999977,6.999992394440586,12.204835792663884,18.994375827058395,0.09498000000000063,0.9050199999999943,0,0,256.1198800000032,242.5959434101434,384.40068765585875,777.0414665677699,0.09498000000000063,0.9050199999999943,0,0,0,0,0,0,0,0,0,0,2.000000000000004,0,0.49499999999999994,0,0.25700000000000023,1.8869999999999982,42.285
15,8192,28.366040000000194,28.942607152752974,39.523342531389254,45.231906324494986,0.10823999999999956,0.8917600000000037,0,0,7.686990000000089,7.000964312752998,10.000387476063027,13.184808417797896,0.10823999999999956,0.8917600000000037,0,0,273.66296000000284,256.5405237266799,411.9974330238096,840.5598686327787,0.10823999999999956,0.8917600000000037,0,0,0,0,0,0,0,0,0,0,2.000000000000004,0,0.7603333333333333,0,0.43300000000000044,3.048333333333332,87.84
20,8192,47.72599999999967,47.34423656658565,60.22990648682214,70.12902377150662,0.1310500000000005,0.8689500000000071,0,0,8.477839999999881,8.000342903803713,11.011014731076761,15.05571627375293,0.1310500000000005,0.8689500000000071,0,0,300.5295699999986,279.2298440453711,451.1244365323399,901.8992159222868,0.1310500000000005,0.8689500000000071,0,0,0,0,0,0,0,0,0,0,2.000000000000001,0,1.003000000000002,0,0.6229999999999993,4.555250000000004,150.7050000000001
30,8192,101.43091000000028,101.6163449530019,119.83784263672109,170.54009062153014,0.17208999999999863,0.8279099999999951,0,0,10.238589999999906,9.99949740427698,13.996148051498553,19.162564995835954,0.17208999999999863,0.8279099999999951,0,0,388.94719000000083,353.893316629439,619.7984828806935,1118.3599395598778,0.17208999999999863,0.8279099999999951,0,0,0,0,0,0,0,0,0,0,2,0,1.4833333333333363,0,1.1115000000000044,8.154166666666624,321.36000000000007
40,8192,174.94407999999967,175.20515706035638,199.98568303161179,270.08510823708946,0.22603000000000062,0.7739699999999867,0,0,12.519129999999995,12.00041650754974,17.95863374270207,24.24147792654921,0.22603000000000062,0.7739699999999867,0,0,550.6458599999963,487.71398279604495,953.3740405058835,1576.5717053380286,0.22603000000000062,0.7739699999999867,0,0,0,0,0,0,0,0,0,0,1.9999999999999987,0,1.996249999999999,0,1.8313749999999953,12.862249999999989,555.2450000000005
50,8192,277.543240000004,276.23272607256104,308.1992835754236,342.84824076520135,0.2934800000000001,0.7065200000000007,0,0,15.555649999999977,14.997218931910286,22.220823991592503,30.00870676564247,0.2934800000000001,0.7065200000000007,0,0,798.575420000004,691.5561087773156,1470.0394847652847,2388.985250542629,0.2934800000000001,0.7065200000000007,0,0,0,0,0,0,0,0,0,0,2.000000000000005,0,2.485699999999992,0,2.7867999999999933,18.975900000000028,862.12


==> results/github.csv <==
num_entities,unstructured_bytes,"cedar mean_dur_micros","cedar median_dur_micros","cedar p90_dur_micros","cedar p99_dur_micros","cedar % allows","cedar % denies","cedar mean_num_errors","cedar mean_context_attrs","cedaropt mean_dur_micros","cedaropt median_dur_micros","cedaropt p90_dur_micros","cedaropt p99_dur_micros","cedaropt % allows","cedaropt % denies","cedaropt mean_num_errors","cedaropt mean_context_attrs","openfga mean_dur_micros","openfga median_dur_micros","openfga p90_dur_micros","openfga p99_dur_micros","openfga % allows","openfga % denies","openfga mean_num_errors","openfga mean_context_attrs","rego mean_dur_micros","rego median_dur_micros","rego p90_dur_micros","rego p99_dur_micros","rego % allows","rego % denies","rego mean_num_errors","rego mean_context_attrs",mean_parents_of_Action,mean_parents_of_OrgPermission,mean_parents_of_Organization,mean_parents_of_RepoPermission,mean_parents_of_Repository,mean_parents_of_Team,mean_parents_of_User,openfga mean_tuples
5,8192,10.617659999999937,10.999718340851187,16.558550702921668,19.910962221474932,0.0758599999999998,0.9241400000000024,0,0,15.967090000000123,15.9999719238406,23.75791172971322,32.10044641516431,0.0758599999999998,0.9241400000000024,0,0,241.5410900000007,234.52350264137613,364.01882355717635,729.8803014639409,0.0758599999999998,0.9241400000000024,0,0,253.26612000000353,232.01105862241596,277.8732177528364,766.1260924800295,0.0758599999999998,0.9241400000000024,0,0,2.0000000000000013,0,0.25799999999999984,0,0,0.3849999999999995,1.1580000000000004,12.964999999999995
10,8192,10.65017000000011,10.99991364671602,11.999999511207168,13.960780108082307,0.08863999999999994,0.9113600000000023,0,0,16.62777000000011,16.430025188382988,18.998831224044924,22.57642576684387,0.08863999999999994,0.9113600000000023,0,0,256.96817000000374,243.0693287993084,385.84049631960426,787.3813653279752,0.08863999999999994,0.9113600000000023,0,0,384.3019100000045,356.4514325259995,432.0919460012046,1074.5978378904008,0.08863999999999994,0.9113600000000023,0,0,1.9999999999999996,0,0.5270000000000008,0,0,0.8694999999999994,2.6425000000000005,42.35999999999999
15,8192,10.745759999999864,10.999915746091089,12.000032328235413,18.037426517354028,0.10957000000000013,0.8904299999999958,0,0,17.607749999999903,16.999877355851652,20.25400915572578,30.630111881837884,0.10957000000000013,0.8904299999999958,0,0,275.00160999999736,257.0740111331364,412.46771241624464,835.5348722728977,0.10957000000000013,0.8904299999999958,0,0,527.8660499999967,491.05715130955,564.74853765311,1478.6362030397695,0.10957000000000013,0.8904299999999958,0,0,2.0000000000000013,0,0.7500000000000001,0,0,1.5540000000000014,4.683666666666669,88.18000000000002
20,8192,10.76927000000006,11.00001541279825,12.000146693741623,18.173566535042813,0.12849999999999975,0.8715000000000006,0,0,18.822059999999933,18.036522596427464,23.153817408921917,35.60400584164395,0.12849999999999975,0.8715000000000006,0,0,302.60177999999866,280.9220108202132,456.2942508666183,899.5144595414383,0.12849999999999975,0.8715000000000006,0,0,703.0260599999993,662.2410822484812,769.7705493483741,1848.2518556517944,0.12849999999999975,0.8715000000000006,0,0,2.0000000000000004,0,1.0099999999999982,0,0,2.3175000000000012,7.124999999999983,149.65499999999997
30,8192,10.79566000000012,11.000002813635076,12.000203184463661,13.316010562094156,0.17346000000000192,0.8265400000000008,0,0,21.790609999999873,21.00353975164111,27.74238278093999,38.149470522415434,0.17346000000000192,0.8265400000000008,0,0,401.4804799999984,364.80912653875646,645.5449227965687,1156.5314930765423,0.17346000000000192,0.8265400000000008,0,0,1071.581589999998,1011.1223579522141,1134.838767435088,2916.191910375115,0.17346000000000192,0.8265400000000008,0,0,2.0000000000000036,0,1.4829999999999999,0,0,4.227999999999985,13.977166666666639,319.08500000000004
40,8192,10.848040000000085,10.999992701921121,12.282968136908732,17.186963968538457,0.22794999999999976,0.7720500000000067,0,0,26.261679999999892,25.000270824143605,34.73796034162421,46.64735114258489,0.22794999999999976,0.7720500000000067,0,0,592.7267200000064,524.7929406540525,1036.6706064303453,1685.3929048761406,0.22794999999999976,0.7720500000000067,0,0,1573.1634899999938,1492.1665090901433,1719.3569130186206,3965.8301619858626,0.22794999999999976,0.7720500000000067,0,0,2.0000000000000013,0,1.9972500000000049,0,0,7.368749999999986,24.481750000000005,561.355
50,8192,10.847769999999967,10.999971475804232,12.99996347114133,13.008873703019882,0.29039000000000087,0.7096100000000016,0,0,32.733380000000636,31.063314346427454,46.02817582970842,58.705889854504406,0.29039000000000087,0.7096100000000016,0,0,859.0328299999984,745.8060852817533,1587.1253099413173,2498.1709673821842,0.29039000000000087,0.7096100000000016,0,0,2077.942809999991,1976.9713335334493,2282.352773848627,5443.719688806672,0.29039000000000087,0.7096100000000016,0,0,1.9999999999999991,0,2.487499999999999,0,0,11.582000000000027,39.98620000000021,859.6900000000003


==> results/tinytodo.csv <==
num_entities,unstructured_bytes,"cedar mean_dur_micros","cedar median_dur_micros","cedar p90_dur_micros","cedar p99_dur_micros","cedar % allows","cedar % denies","cedar mean_num_errors","cedar mean_context_attrs","cedaropt mean_dur_micros","cedaropt median_dur_micros","cedaropt p90_dur_micros","cedaropt p99_dur_micros","cedaropt % allows","cedaropt % denies","cedaropt mean_num_errors","cedaropt mean_context_attrs","openfga mean_dur_micros","openfga median_dur_micros","openfga p90_dur_micros","openfga p99_dur_micros","openfga % allows","openfga % denies","openfga mean_num_errors","openfga mean_context_attrs","rego mean_dur_micros","rego median_dur_micros","rego p90_dur_micros","rego p99_dur_micros","rego % allows","rego % denies","rego mean_num_errors","rego mean_context_attrs",mean_parents_of_Action,mean_parents_of_Application,mean_parents_of_List,mean_parents_of_Team,mean_parents_of_User,openfga mean_tuples
5,8192,5.2579399999999525,5.000000005866383,6.037558933706843,6.94853696218117,0.4077600000000018,0.5922399999999974,0,0,9.12208000000005,9.000000000768424,9.999988807339557,11.153693878249783,0.4077600000000018,0.5922399999999974,0,0,143.73065999999858,120.51185145088695,232.43743525592015,392.00315837379037,0.4077600000000018,0.5922399999999974,0,0,98.43599999999809,85.9838007448658,124.50855204838795,419.0996521867599,0.4077600000000018,0.5922399999999974,0,0,0,0,1,1.1009999999999995,1.274999999999999,17.729999999999993
10,8192,5.287969999999935,5.000000004166973,6.336460042087355,9.857214717633282,0.3384400000000028,0.6615600000000056,0,0,9.407099999999971,9.000002842989081,10.26817198584468,16.605179795726976,0.3384400000000028,0.6615600000000056,0,0,153.29206999999838,147.70031705486016,264.6172656907608,433.22148273346227,0.3384400000000028,0.6615600000000056,0,0,130.0286500000002,113.9685179212152,161.1786549178641,472.0847198047446,0.3384400000000028,0.6615600000000056,0,0,0,0,1,1.261999999999998,1.6265,38.370000000000005
15,8192,5.254320000000014,5.000001608090667,6.000002584022027,7.914739079948997,0.3164900000000056,0.6835100000000127,0,0,9.562150000000193,9.000240134504793,10.996835821377541,13.12900851712524,0.3164900000000056,0.6835100000000127,0,0,161.0147800000007,174.65436483755815,269.62497939105816,469.5744427288712,0.3164900000000056,0.6835100000000127,0,0,162.8027200000018,143.98004170923087,195.5210848728445,542.8265020464664,0.3164900000000056,0.6835100000000127,0,0,0,0,1,1.4303333333333337,2.04166666666666,62.46500000000002
20,8192,5.290169999999891,5.00000005427786,6.340358286727557,9.308352069040017,0.3066599999999958,0.6933399999999987,0,0,9.901179999999993,9.999531178617097,12.178901676955698,17.086937848428484,0.3066599999999958,0.6933399999999987,0,0,170.30327999999753,182.6380467213392,296.68762812547976,516.9164523004755,0.3066599999999958,0.6933399999999987,0,0,192.9093699999998,173.1377183674925,225.98536757884338,593.0736227544273,0.3066599999999958,0.6933399999999987,0,0,0,0,1,1.6384999999999974,2.5867499999999977,90.35499999999998
30,8192,5.254799999999989,5.000000005586336,5.9999960922263815,6.3403567464358375,0.3106699999999948,0.6893299999999855,0,0,10.617810000000095,10.0004766874511,13.000936673215858,17.1140481048321,0.3106699999999948,0.6893299999999855,0,0,189.04001000000318,192.211598937042,348.1561564958757,619.056508111001,0.3106699999999948,0.6893299999999855,0,0,270.197490000001,243.38865907649722,309.7887495285447,804.1701154602495,0.3106699999999948,0.6893299999999855,0,0,0,0,1,2.125333333333335,3.9234999999999984,156.98999999999987
40,8192,5.270349999999954,5.000000007664375,9.052040738788616,9.66362332777228,0.3261800000000021,0.6738199999999865,0,0,11.841019999999997,11.002781278554105,19.054084706820795,27.174048101842782,0.3261800000000021,0.6738199999999865,0,0,213.65367000000214,199.23346267130526,429.63633049801496,793.7124785304312,0.3261800000000021,0.6738199999999865,0,0,347.0378199999971,316.6909621127377,388.14241987673313,998.7127154951719,0.3261800000000021,0.6738199999999865,0,0,0,0,1,2.8383750000000036,6.070500000000006,239.3800000000001
50,8192,5.281410000000037,5.000000701542761,6.035506885736511,7.542331971180478,0.33921000000000523,0.6607900000000021,0,0,13.384549999999726,12.208503227645545,18.976252950098793,26.824335890667413,0.33921000000000523,0.6607900000000021,0,0,250.95887999999823,213.3291020163674,524.5377923844705,1026.639169630926,0.33921000000000523,0.6607900000000021,0,0,454.2015900000016,419.49111488598743,504.5865687320097,1260.0716450894572,0.33921000000000523,0.6607900000000021,0,0,0,0,1,3.7138,8.831099999999987,334.9949999999998

